Frictional dynamics of viscoelastic solids driven on a rough surface

We study the effect of viscoelastic dynamics on the frictional properties of a (mean field) spring-block system pulled on a rough surface by an external drive. When the drive moves at constant velocity V, two dynamical regimes are observed: at fast driving, above a critical threshold Vc, the system slides at the drive velocity and displays a friction force with velocity weakening. Below Vc the steady sliding becomes unstable and a stick-slip regime sets in. In the slide-hold-slide driving protocol, a peak of the friction force appears after the hold time and its amplitude increases with the hold duration. These observations are consistent with the frictional force encoded phenomenologically in the rate-and-state equations. Our model gives a microscopical basis for such macroscopic description.

==> SuppInfo-figure3-schema-localv3-MF.pdf_tex <==
%% Creator: Inkscape inkscape 0.48.3.1, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'SuppInfo-figure3-schema-localv3-MF.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{571.22437402bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.67211778)%
    \put(0,0){\includegraphics[width=\unitlength]{SuppInfo-figure3-schema-localv3-MF.pdf}}%
    \put(0.36815334,0.59700266){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\frac{k_2}{N}$}}}%
    \put(0.22832534,0.18867157){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\frac{k_1}{N}$}}}%
    \put(0.69166898,0.34491258){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$k_0$}}}%
    \put(0.82069032,0.01642717){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$w$}}}%
    \put(0.01242619,0.00879241){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$h_j, h_{j'}$}}}%
    \put(0.86813178,0.40093259){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$i$}}}%
    \put(0.20709575,0.59700265){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\frac{\eta_u}{N}$}}}%
    \put(0.93815682,0.10682747){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$h$}}}%
    \put(0.47459134,0.42194009){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$f^{\text{dis}}_i$}}}%
    \put(0.2575138,0.01579494){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\phi_{j'}$}}}%
    \put(0.33454133,0.01579494){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\phi_{j}$}}}%
    \put(0.59022333,0.01950268){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$h_i$}}}%
    \put(0.49442043,0.65083674){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\frac{N}{2}$}}}%
    \put(0.49442043,0.13965407){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\frac{N}{2}$}}}%
  \end{picture}%
\endgroup%

